Progress towards practical qubit computation using approximate Gottesman-Kitaev-Preskill codes

Encoding a qubit in the continuous degrees of freedom of an oscillator is a promising path to error-corrected quantum computation. One advantageous way to achieve this is through Gottesman-Kitaev-Preskill (GKP) grid states, whose symmetries allow for the correction of any small continuous error on the oscillator. Unfortunately, ideal grid states have infinite energy, so it is important to find finite-energy approximations that are realistic, practical, and useful for applications. In the first half of this work we investigate the impact of imperfect GKP states on computational circuits independently of the physical architecture. To this end, we analyze the behaviour of the physical and logical content of normalizable GKP states through several figures of merit, employing a recently-developed modular subsystem decomposition. By tracking the errors that enter into the computational circuit due to imperfections in the GKP states, we are able to gauge the utility of these states for NISQ (Noisy Intermediate-Scale Quantum) devices. In the second half, we focus on a state preparation approach in the photonic domain wherein photon-number-resolving measurements on some modes of Gaussian states produce non-Gaussian states in others. We produce detailed numerical results for the preparation of GKP states alongside estimating the resource requirements in practical settings and probing the quality of the resulting states with the tools we develop. Our numerical experiments indicate that we can generate any state in the GKP Bloch sphere with nearly equal resources, which has implications for magic state preparation overheads.

==> ToEditor.txt <==
Dear Editor,

We are submitting a revised version of our manuscript "Towards practical qubit computation using approximate error-correcting grid states." For clarity, we have made a change to the title; it now reads "Towards practical qubit computation using approximate Gottesman-Kitaev-Preskill codes."

We thank the referee for their comments and for carefully reading through our manuscript. Per their recommendations, we have made changes to the grammar and presentation, which we have not highlighted. Changes to specific questions and comments by the referee are highlighted in green. Additional changes that we have made to improve the presentation are displayed in pink. We summarize the changes below:

- The first sentence of the abstract is modified per the reviewer's comment and a new sentence is appended to the end.
- Figs. 1 and 18 are updated.
- Regarding the referee comment -- [[ Re: "This will involve a compilation rather than a simulation, and will therefore be inexpensive to implement." I'd prefer a little more
detail here, like the big-O space and time costs of the intended
classical computation, and whether it has to be performed alongside the quantum computation, or whether it can be divided into pre- and post-processing steps"]] 
Our response -- Above Eq. (55), we have clarified the discussion to answer the reviewer's question regarding circuit compilation.
- A sentence is added to the Acknowledgements section forwarding the reader to a related blog post by the authors.
- A few new references have been added

Thank you for your consideration.

Sincerely, 
Krishnakumar (on behalf of all the authors) 

==> proof1reply.txt <==
1. The reference is :  M. A. Nielsen, Phys. Lett. Sect. A Gen. At. Solid State Phys.303, 249 (2002).
2. L1386: "In Eq. (12)" should instead read as "In Table~\label{tab:e_db} ." 
3. Refs that have since been published:

[60] Q. Zhuang, J. Preskill, and L. Jiang, New J. Phys. 22, 022001 (2020).
[70] U. Chabaud, D. Markham, and F. Grosshans, Phys. Rev. Lett. 124, 063605 (2020).

4. OK 
Q: Update to Ref. 35 to: [35] Y. Shi, C. Chamberland, A. Cross, and F. Chong, ACM Sigarch (2019).
Update Ref. 77 to: [77] A. Björklund, B. Gupt, and N. Quesada, J. Exp. Algorithmics 24, 1 (2019).
Update Ref. 81 to: [81] I. Tzitrin, J. E. Bourassa, and K. K. Sabapathy, Xanadu - Medium (2019).

Note Ref. 35 and Ref. 81 are blog posts.


Additional changes:

L59: Add 'the': "Comparison of the structure of the GKP code..."
L87: Add hyphen: "measurement-free."
Fig. 1 caption: Remove and replace with:

"Various ways to obtain physical states starting from ideal grid states. From left to right, the approximations in green clouds correspond to discussions around Eq.~\eqref{eq:class_noise}, \eqref{eq:0Nen}, \eqref{eq:step_del}, \eqref{eq:coh_shifts}, and \eqref{eq:0Ndeltakappa}."

(These references mentioned in the previous sentence correspond to equations (20), (12), (16), (15), and (8).)

Fig. 4: In line 4, "where" should be removed: "here H+ is the +1 eigenstate..."
L317: "In the manner of" should be replaced with "also known as"
Table 1 caption: In line 6, "SUMgate" should be separated into "SUM gate."
L371: "feed forward" should be hyphenated into "feed-forward"
L401: "Prerecovery" should be hyphenated into "Pre-recovery"
L468: Remove "that": "we do not require the state before the measurement..."
L471: Remove "that": "but keeps the probability distribution..."
L492: "The figures of merit described in the above paragraph" -> "The figures of merit just described."
L657: This is an empty line that should be removed.
L658: "affects" should be "effects"
L689: Include parenthetical after CNOT:  "CNOT [SUM(1)]"
Fig. 13: Include parenthetical after CNOT: "CNOT [SUM(1)]"
L758: CNOTgate should be separated into "CNOT gate"
L801: Introduction should be "Sec. I" and hyperlinked.

L959: Algorithm 1 should be hyperlinked to Algorithm 1
L1189: Delete "of the"
L1353: Remove pink text coloring
L1355: Remove blue text coloring
L1355-1356: Remove the sentence "All  the  numerical codes and data are available on request from the authors prior to a more user-friendly version being made accessible."

Change to:
"All the numerical codes and data are available at https://github.com/XanaduAI/approximate-GKP-prep."


L1401: "Affected" should be "effected."

L1520: Add a space: "scipy eval_hermite"
L1591: Remove space: "offloaded"
L1611: Add "the": "to be the most"
L1624: Delete "is analogous to"
L1625: Delete "in the cost function"
L1657: Delete "m" at the end of the line

==> proof2reply.txt <==
The urls for refs [35] and [82] are:
[35] https://www.sigarch.org/building-fault-tolerant-qubits-using-more-physical-states/
[82] https://medium.com/xanaduai/riding-bosonic-qubits-towards-fault-tolerant-quantum-computation-95b92c78cb43
Note that you requested the link for [81], but since you added ref [64], [81] has become [82].

L86/87: "a proposal that is measurement free" -> "a measurement-free proposal."
L372: "feed forward" -> "feedforward"
- No hyphenation OK in L402.

Additional changes:
L1355-1356: Replace the sentence "All the numerical codes and data are available on request from the authors prior to a more user-friendly version being made accessible." with: "All the numerical codes and data are available at https://github.com/XanaduAI/approximate-GKP-prep."

L1625: Delete "in the cost function"
